A Data-driven Prior on Facet Orientation for Semantic Mesh Labeling

Mesh labeling is the key problem of classifying the facets of a 3D mesh with a label among a set of possible ones. State-of-the-art methods model mesh labeling as a Markov Random Field over the facets. These algorithms map image segmentations to the mesh by minimizing an energy function that comprises a data term, a smoothness terms, and class-specific priors. The latter favor a labeling with respect to another depending on the orientation of the facet normals. In this paper we propose a novel energy term that acts as a prior, but does not require any prior knowledge about the scene nor scene-specific relationship among classes. It bootstraps from a coarse mapping of the 2D segmentations on the mesh, and it favors the facets to be labeled according to the statistics of the mesh normals in their neighborhood. We tested our approach against five different datasets and, even if we do not inject prior knowledge, our method adapts to the data and overcomes the state-of-the-art.

==> data/FountainNoiseIOU.txt <==
0.0000,0.9815,0.9761,0.9808
10.00,0.9815,0.9758,0.8977
20.00,0.9815,0.9761,0.8976
30.00,0.9815,0.9759,0.8974
40.00,0.9815,0.9757,0.8970
50.00,0.9815,0.9754,0.8962
60.00,0.9815,0.9741,0.8938
70.00,0.9814,0.9741,0.8840
80.00,0.9813,0.9735,0.8399
90.00,0.9806,0.9721,0.6770
100.00,0.3434,0.4704,0.3573

==> data/varying_castle_IOU.txt <==
10.00,0.9669,0.9077,0.9070
20.00,0.9646,0.9077,0.9070
30.00,0.9642,0.9077,0.9070
40.00,0.9552,0.9077,0.9070
50.00,0.9534,0.9077,0.9070
60.00,0.9406,0.9077,0.9070
70.00,0.9336,0.9077,0.9070
80.00,0.9192,0.9077,0.9070
90.00,0.9170,0.9077,0.9070
100.00,0.9157,0.9077,0.9070


==> data/varying_castle_IOU__copy_.txt <==
0.1000,0.9669,0.9077,0.9070
0.2000,0.9646,0.9077,0.9070
0.3000,0.9642,0.9077,0.9070
0.4000,0.9552,0.9077,0.9070
0.5000,0.9534,0.9077,0.9070
0.6000,0.9406,0.9077,0.9070
0.7000,0.9336,0.9077,0.9070
0.8000,0.9192,0.9077,0.9070
0.9000,0.9170,0.9077,0.9070
1.0000,0.9157,0.9077,0.9070

